HST/COS Far Ultraviolet Spectroscopic Analysis of U Geminorum Following a Wide Outburst

We have used HST/COS to obtain a series of 4 FUV (915-2148A) spectroscopic observations of the prototypical dwarf nova U Geminorum during its cooling following a two-week outburst. Our FUV spectral analysis of the data indicates that the white dwarf (WD) cools from a temperature of 41,500 K, 15 days after the peak of the outburst, to 36,250 K, 56 days after the peak of the outburst, assuming a massive WD (log(g)=8.8) and a distance of 100.4 pc. These results are self-consistent with a 1.1 solar mass WD with a 5,000 km radius. The spectra show many absorption lines of but no emission features. We find supra-solar abundances of nitrogen confirming the anomalous high N/C ratio. The FUV lightcurve reveals a 5% modulation with the orbital phase, showing dips near phase 0.25 and 0.75, where the spectra exhibit an increase in the depth of some absorption lines and in particular strong absorption lines from Si, Al, and Ar. The phase dependence we observe is consistent with material overflowing the disk rim at the hot spot, reaching a maximum elevation near phase 0.75, falling back at smaller radii near phase 0.5 where it bounces off the disk surface and again rising above the disk near phase 0.25. There is a large scatter in the absorption lines' velocities, especially for the silicon lines, while the carbon lines seem to match more closely the orbital velocity of the WD. This indicates that many absorption lines are affected by- or form in- the overflowing stream material veiling the WD, making the analysis of the WD spectra more difficult.

==> chi.txt <==
T     Chi        d      
39.0  0.52276    90.13 
39.5  0.46930    91.90 
40.0  0.44744    93.69 
40.25 0.44184    94.76 
40.5  0.43829--  95.43   0.45850  
40.75 0.43637==  96.48   0.45479  
41.0  0.43601==  97.14   0.45270---
41.25 0.43708--  98.16   0.45210===
41.5  0.43958--  98.80   0.45299---
41.75 0.44334    99.79   0.45519  
42.0  0.43644    100.4   0.45853 
42.25  
42.5  0.43854    102.1 
42.75  
43.0  0.48265    103.6 

41.5  d=101.83 for 1400A fit. 
41.5  d=100.25 for Ly fit
42.0  d=101.90 for Ly fit  

